Exploring the Distributed Knowledge Congruence in Proxy-data-free Federated Distillation

Federated learning (FL) is a privacy-preserving machine learning paradigm in which the server periodically aggregates local model parameters from clients without assembling their private data. Constrained communication and personalization requirements pose severe challenges to FL. Federated distillation (FD) is proposed to simultaneously address the above two problems, which exchanges knowledge between the server and clients, supporting heterogeneous local models while significantly reducing communication overhead. However, most existing FD methods require a proxy dataset, which is often unavailable in reality. A few recent proxy-data-free FD approaches can eliminate the need for additional public data, but suffer from remarkable discrepancy among local knowledge due to client-side model heterogeneity, leading to ambiguous representation on the server and inevitable accuracy degradation. To tackle this issue, we propose a proxy-data-free FD algorithm based on distributed knowledge congruence (FedDKC). FedDKC leverages well-designed refinement strategies to narrow local knowledge differences into an acceptable upper bound, so as to mitigate the negative effects of knowledge incongruence. Specifically, from perspectives of peak probability and Shannon entropy of local knowledge, we design kernel-based knowledge refinement (KKR) and searching-based knowledge refinement (SKR) respectively, and theoretically guarantee that the refined-local knowledge can satisfy an approximately-similar distribution and be regarded as congruent. Extensive experiments conducted on three common datasets demonstrate that our proposed FedDKC significantly outperforms the state-of-the-art on various heterogeneous settings while evidently improving the convergence speed.

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

Version 1.84   Support for BibLaTeX rewritten (thanks to
	       Roberto Di Cosmo and Kartik Singhal)
	       Corrected German translation (thanks to Dirk Beyer)
	       New journals

Version 1.83   Support for multilanguage papers
	       ISSN changes for some journals

Version 1.82   Bug fixes.
	       New command \anon for anonymization of short strings.
	       Documentation update.

Version 1.81   Bug fixes
	       New bib field distinctURL to print URL even if doi is present.
	       Reworded samples

Version 1.80   New journals: DLT, FAC

Version 1.79   Fixed pages with index
	       (https://github.com/borisveytsman/acmart/issues/440)
	       Updated information for TAP, TCPS, TEAC

Version 1.78   Documentation update.
	       Magic texcount comments for samples.
	       Title page now is split if there are too many authors
	       Bug fixes.

Version 1.77   Changed the way to typeset multiple affiliations (Christoph Sommer)

Version 1.76   Added many journal abbreviations to the bst.
	       New experimental option: pbalance
	       ORCID linking code

Version 1.75   \country is now obligatory for addresses.
	       Added \AtBeginMaketitle

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.63a   Moved TQUANT to TQC

Version 1.63	New journals: TQUANT, FACMP

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.52    Another rewording of licenses

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.49    New jorunal:  DTRAP

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.47    New journal: THRI

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.43    Bug fixes

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.41    Rearranged bib files
                Added new badges

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.39    Added \authornotemark commmand

Version 1.38    Increase default font size for SIGPLAN

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

Version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

Version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

Version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

Version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

Version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

Version 1.28    Bug fixes: natbib=false now behaves correctly.

Version 1.27    Bug fixes

Version 1.26    Bug fixes

Version 1.25    Updated PACMPL journal option.

Version 1.24    Added IMWUT journal option.

Version 1.23    Added PACM PL journal option.

Version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

Version 1.21    Bibliography changes: added arXiv, some cleanup

Version 1.20    Bug fixes, documentation updates

Version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

Version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.


Version 1.17    Formatting changes for margins and lists.  Bug fixes.

Version 1.16    Formatting changes for headers and footers.

Version 1.15    New structured affiliation command.
                New commands for acknowledgements.

Version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

Version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

Version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

Version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

Version 1.10    Bug fixes

Version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

Version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes


==> changes.txt <==
This file lists changes to the LaTeX2e files in reverse chronological order.
It is provided for convenience only.  It therefore makes no claims to
completeness or accuracy and it contains some references to files that
are not part of the distribution.
=======================================================================

================================================================================
All changes above are only part of the development branch for the next release.
================================================================================

#########################
# 2021-12-14 Release
#########################

2021-12-07  Ulrike Fischer <Ulrike.Fischer@latex-project.org>

	* color.dtx: Remove stray spaces after change for xcolor/gh/10}

#########################
# 2021-11-15 Release
#########################

2021-09-27  David Carlisle  <David.Carlisle@latex-project.org>

	* color.dtx: use \@backslashchar color rather than \string\color to
	generate internal csnames, to avoid relying on the current setting
	of \escapechar

2021-09-16  David Carlisle  <David.Carlisle@latex-project.org>

	* graphicx.dtx: Add an alt key to \includegraphics gh/651

2021-08-13  David Carlisle  <David.Carlisle@latex-project.org>

	* longtable.dtx: ensure \ext@table is defined (gh/g37)

2021-08-11  David Carlisle  <David.Carlisle@latex-project.org>

	* trig.dtx: correct csname for 180 \@clxxx not \@clxx

#########################
# 2021-06-01 Release
#########################

2021-03-04  Phelype Oleinik  <phelype.oleinik@latex-project.org>

	* graphics.dtx: fix loading gzipped .(e)ps graphics files.

2021-03-05  David Carlisle  <David.Carlisle@latex-project.org>

	* grfguide.tex: Remove the example of calling zcat via the
	backtick special in dvips which has not worked for many years
	for security reasons.  dvips directly supports zip
	uncompression, and does not allow arbitrary shell commands to
	be executed via \special{`command..}

2021-03-03  Phelype Oleinik  <phelype.oleinik@latex-project.org>

	* graphics.dtx: Avoid warning when loading a file using a generic rule (gh/516).

2020-12-05 Ulrike Fischer <Ulrike.Fischer@latex-project.org>

	* graphics.dtx: fix missing default in quiet key.


#########################
# 2020-10-01 Release
#########################

2020-08-21  Phelype Oleinik  <phelype.oleinik@latex-project.org>

	* graphics.dtx: add additional trial with known extensions if
	the supplied filename+extension exist, but the extension is
	not a known file extension (gh/355).

2020-08-21  David Carlisle  <David.Carlisle@latex-project.org>

	* grfguide.tex: replace a.ps and a.pdf by a.eps gh/357

2020-08-13  David Carlisle  <David.Carlisle@latex-project.org>

	* graphics.dtx: Normalise \endlinechar while reading files gh/286

2020-08-09  David Carlisle  <David.Carlisle@latex-project.org>

	* graphics.dtx: Move viewport and trim code from graphicx to graphics.

2020-05-28  David Carlisle  <David.Carlisle@latex-project.org>

	* lscape.dtx: delay saving \cs{@makefcolumn} gh340

2020-02-24  Ulrike Fischer <Ulrike.Fischer@latex-project.org>
	* color.dtx: corrected a tests, graphics/3635

#########################
# 2020-02-02 Release
#########################

2019-11-30  David Carlisle  <David.Carlisle@latex-project.org>

	* graphics.dtx: proteced definitions gh/208
	* graphicx.dtx: proteced definitions gh/208

2019-11-23  David Carlisle  <David.Carlisle@latex-project.org>

	* color.dtx: Made commands robust gh/208


#########################
# 2019-10-01 PL 2 Release
#########################

2019-11-03  David Carlisle  <David.Carlisle@latex-project.org>

	* graphics.dtx: add additional trial with known
	extensions if supplied filename has a . but the file is not found
	(gh/204)

2019-10-08  David Carlisle  <David.Carlisle@latex-project.org>

	* graphics.dtx: fallback definitions of \set@curr@file etc added

#########################
# 2019-10-01 Release
#########################

2019-07-01  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* graphics.dtx (subsection{Graphics Inclusion}):
	Support UTF-8 and space in graphic files.

#########################

2017-06-25 Joseph Wright <latex-bugs@latex-project.org>

        * New decodearray key, adopted from older pdftex.def

2017-05-31  David Carlisle, Joseph Wright <latex-bugs@latex-project.org>

	* graphics.dtx: Generalize bounding box reader for use in other formats than EPS
	* graphicsx.dtx: Additional options, moved from pdftex.def


2017-04-14  David Carlisle  <latex-bugs@latex-project.org>

	* graphics.dtx: modify \Gscale@box for math mode usage
	https://github.com/latex3/graphics-def/issues/6

2017-03-17  David Carlisle  <latex-bugs@latex-project.org>

	* graphics.dtx: add \leavevmode to \includegraphics
	so that \everypar is cleared. (The \leavevmode in \Gin@setfile is
	too late for this use, but has been left for compatibility.)

2016-12-23  David Carlisle  <latex-bugs@latex-project.org>

	* grfguide.tex: fix the a.ps example file to match the Bounding box
	change from 2014 (Rolf Niepraschk)

2016-11-18  David Carlisle  <latex-bugs@latex-project.org>

	* grfguide.tex: Updates to drivers section, and add a note about xcolor.

2016-10-09  David Carlisle  <latex-bugs@latex-project.org>

	* graphics.dtx: Avoid arithmetic overflow on very small lengths
	eg 5sp/2sp https://tex.stackexchange.com/q/328825

2016-08-11  David Carlisle  <latex-bugs@latex-project.org>

	* rotating.dtx: Fix name of examples file reference in the
	documentation (rotex.tex not examples.tex)

2016-07-10  David Carlisle  <latex-bugs@latex-project.org>

	* graphics-drivers.ins: stop generating dvips.def
	(moved to graphics-def)

2016-06-17  David Carlisle  <latex-bugs@latex-project.org>

	* drivers.dtx: guards for contributed packages and plain TeX.

2016-06-02  David Carlisle  <latex-bugs@latex-project.org>

	* graphics.dtx, color.dtx, drivers.dtx: add pagesize special support to dvips
	option to match pdftex behaviour and add setpagesize and
	nosetpagesize options to color and graphics packages to enable or
	disable this feature for all drivers.

2016-05-22  David Carlisle  <latex-bugs@latex-project.org>

	* rotating.dtx:  add from rotating distribution
	* rotex.tex:  add from rotating distribution (was example.tex}
	* cat.eps:  add from rotating distribution
	* grfguide.tex: list the rotating package.

2016-05-09  David Carlisle  <latex-bugs@latex-project.org>

	* graphics.dtx, color.dtx: add dvisvgm option (Till Tantau)

2016-01-04  David Carlisle  <latex-bugs@latex-project.org>

	* drivers.dtx: dvips can deal natively with compressed eps
	(was in texlive's graphics.cfg)

2016-01-03  David Carlisle  <latex-bugs@latex-project.org>

	* graphics.dtx, color.dtx: add luatex option. (luatex.def to be
	distributed separately.)

	* trig.dtx: make pre-calculated trig values expand to digits
	rather than use \chardef

2015-12-30  David Carlisle  <latex-bugs@latex-project.org>

	* drivers.dtx: dvips can deal natively with compressed eps
	(was in texlive's graphics.cfg)

2015-04-02 Joseph Wright <latex-team@latex-project.org>

	* Update CTAN link in README

2015-03-27    David Carlisle  <latex-bugs@@latex-project.org>

       * Updating copyright notices etc

2014-11-07 Joseph Wright <latex-bugs@latex-project.org>

       * Rename 00readme.txt to README (named README.txt in the development
         repository)

2014-10-28    <Frank.Mittelbach@latex-project.org>

	* drivers.dtx, graphics.dtx, graphicx.dtx, keyval.dtx, trig.dtx:
	Fixed typos in documentation found by Karl Berry.

2014-10-14    <Frank.Mittelbach@latex-project.org>

	* graphics.dtx: Fixed typo in error message.

2014-05-08    David Carlisle  <david.carlisle@latex-project.org>

	* keyval.dtx: Revert change to {} parsing.


2014-04-26    David Carlisle  <david.carlisle@latex-project.org>

	* grfguide.tex: Changes to allow generation of grfguide.pdf via
	pdflatex: include a.pdf in a filecontents environment and adjust
	examples to use a modified bounding box starting at 0 0 rather
	than 100 100.


2014-04-25    David Carlisle  <david.carlisle@latex-project.org>

	* showkeys.dtx: \leavemode and \long added for
          graphics/1521, graphics/4296

	* keyval.dtx: add \long on internal parsing macros to allow \par
	in values, Only strip one {} group not two from values.
	graphics/3446

2014-04-23    David Carlisle  <david.carlisle@latex-project.org>

	* color.dtx: Add \nopagecolor, graphics/3873

	* drivers.dtx: Add \nopagecolor, graphics/3873

2006-02-20 Morten Hoegholm <latex-bugs@latex-project.org>

	* graphics.dtx: Added demo option in graphics.

2005-11-14 Morten Hoegholm <latex-bugs@latex-project.org>

	* 00readme.txt: Updated to reflect the changes.

	* color.dtx:  Added support for dvipdfmx and XeTeX.

	* Makefile: Remove pstcol and add graphics-drivers.ins.

	* graphics-drivers.ins: New file for installation of driver files.

	* grfguide.tex: Updated documentation to reflect changes in the
	distribution of driver files. Added dvipdfmx and XeTeX to list of
	options.

	* graphics.ins: Removed pstcol (pr/3735) and driver files
          installation.

	* graphics.dtx: Added support for dvipdfmx and XeTeX.

2004-10-21 Rainer Schoepf <latex-bugs@latex-project.org>

	* grfguide.pdf: Added creation of this file, from grfguide.ps.

2001-07-07 Chris Rowley <latex-bugs@latex-project.org>

        * graphics.dtx:

        Made \rotatebox long (not previously done for graphics/2908)

2001-06-20 Chris Rowley <latex-bugs@latex-project.org>

        * pstcol.dtx:

        Added redefinitions for PSTricks (graphics/3233)

2001-06-07 Chris Rowley <latex-bugs@latex-project.org>

        * graphics.dtx:

        Extended documentation of \DeclareGraphicsExtensions
        (graphics/3228}

1999-02-17 David Carlisle <latex-bugs@latex-project.org>

        * dvipdfm.def: lppl (Agreed with Mark Wicks)

1999-02-16 David Carlisle <latex-bugs@latex-project.org>

        * grfguide.tex: lppl

        * graphics.ins: lppl

        * epsfig.dtx: lppl

        * textures.def: lppl (Agreed with Art Ogawa)

        * drivers.dtx: lppl

        * lscape.dtx: lppl

        * pstcol.dtx: lppl

        * color.dtx: lppl

        * graphicx.dtx: lppl

        * 00readme.txt: lppl

        * graphics.dtx: lppl

1999-01-13 David Carlisle <latex-bugs@latex-project.org>

        * grfguide.tex: dvipdfm and unknownkeysallowed options.

        * drivers.dtx: documentation corrections.

        * color.dtx: dvipdfm option

        * graphics.dtx: dvipdfm option

        * dvipdfm.def: (from Sebastian) For dvipdfm dvi->pdf driver.

1999-01-10 David Carlisle <latex-bugs@latex-project.org>

        * graphics.ins: don't generate .def files for unsupported
          drivers

        * graphicx.dtx: new option (passed to graphicx)

        * keyval.dtx: new options to not generate error on unknown
          keys.

1999-01-08 David Carlisle <latex-bugs@latex-project.org>

        * pdftex.def: new version (from https://www.tug.org)

1999-01-07 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: \Gscale@box@dd(dd) made long. graphics/2908
         \@makeother\- added. graphics/2846

1999-01-07 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: \Gscale@box@dd(dd) made long. graphics/2908
         \@makeother\- added. graphics/2846

1999-01-07 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: \Gscale@box@dd(dd) made long. graphics/2908
         \@makeother\- added. graphics/2846

1998-10-30 David Carlisle <latex-bugs@latex-project.org>

        * vtex.def: new version from micropress

1998-06-05 David Carlisle <latex-bugs@latex-project.org>

        * pdftex.def: update for more recent pdftex (from Sebastian).

        * keyval.dtx: make keyval safe if \@tempc is an \if (As
        happens if you load amsmath and color packages, in that order)

1998-05-27 David Carlisle <latex-bugs@latex-project.org>

        * grfguide.tex: vtex option

        * color.dtx: vtex option

        * graphics.dtx: vtex option

        * vtex.def: Add file (supplied by MicroPress, Inc).

1998-05-03 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: update of dvipsone.def from Berthold Horn.

1997-11-10 David Carlisle <latex-bugs@latex-project.org>

        * trig.dtx: Remove an ancient email address of mine.

        * keyval.dtx: CHANGE so that # may appear in <value>s without
        needing to be doubled. NOTE This will require a change if
        anybody has used the comand= key in graphicx, the only key
        currently distributed likely to require # in its argument.  A
        setting such as `command = uncompress ##1' now will need
        changing to just use one #.  Also fix brace handling so a
        value of {abc}{xyz} is correctly handled. (Old version passed
        abc{xyz}).  Remove an ancient email address of mine.

1997-09-09 David Carlisle <latex-bugs@latex-project.org>

        * graphics.ins: Comment out generation of oztex.def.

        * graphics.dtx: [oztex] == [dvips]

        * color.dtx: [oztex] == [dvips]

        * drivers.dtx: merge oztex and dvips support (for oztex 3.x).

1997-09-02 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: allow TAB in BoundingBox
          comments. graphics/2587

1997-06-17 David Carlisle <latex-bugs@latex-project.org>

        * textures.def: New one from Arthur Ogawa.

1997-06-09 David Carlisle <latex-bugs@latex-project.org>

        * graphicx.dtx: Initialise ext= key to empty, so type= may be
        used without specifying ext, for Sebastian.

1997-06-07 David Carlisle <latex-bugs@latex-project.org>

        * Makefile: pdftex.def

        * grfguide.tex: pdftex option

        * 00readme.txt: pdftex.tex driver file

        * color.dtx: pdftex option

        * graphics.dtx: pdftex option

        * pdftex.def: add this file for Han The Thanh's TeX variant.

1997-02-20 David Carlisle <latex-bugs@latex-project.org>

        * graphics.ins: dvipdf missed out. graphics/2420

1997-01-07 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: Make errors just info messages to the log in the
        monocrome option. graphics/2350

1996-12-12 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: new dvipsone eps code (Code from Berthold Horn)

1996-12-09 David Carlisle <latex-bugs@latex-project.org>

        * 00readme.txt: Remove grfguide.ps (it's in latex/doc on ctan)

        * Makefile: Remove grfguide.ps (it's in latex/doc on ctan)

        * grfguide.tex: Assorted improvements.

1996-11-18 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: Minor changes to dvipdf.def (Sergey Lesenko).

1996-11-05 David Carlisle <latex-bugs@latex-project.org>

        * epsfig.dtx: Support active ! for graphics/2302

1996-11-02 David Carlisle <latex-bugs@latex-project.org>

        * 00readme.txt: add old docstrip warning.

1996-10-31 David Carlisle <latex-bugs@latex-project.org>

        * textures.def: add pstricks compatibity code from original
                        textures.def

        * drivers.dtx: tcidvi code supporting viewport/trim/clip.

        * graphicx.dtx: viewport/trim code now saves original bb
          coords.

        * color.dtx: add dvipdf

        * graphics.dtx: add dvipdf

        * drivers.dtx: add dvipdf (after code from Sergey Lesenko).

1996-10-30 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: add truetex and tcidvi drivers.  Add literal
        postscript specials to drivers that support it.  Add RGB
        (0-255 integer rgb) model to all drivers.

        * graphics.ins: add truetex (Kinch) and tcidvi (Scientific
        Word) drivers.

1996-10-29 David Carlisle <latex-bugs@latex-project.org>

        * graphics.ins: new style for docstrip 2.4.

        * grfguide.tex: Describe new options, improve descriptions of
        \graphicspath (for graphics/2294) and \DeclareGraphicsRule.
        Describe how to add new driver options in a cfg file.

        * graphicx.dtx: Add hiresbb key to \includegraphics.

        * graphics.dtx: Add tcidvi and truetex options, comment out
        some old drivers.  Add hiresbb package option for
        %%HiResBoundingBox.

        * color.dtx: add missing \colors@false to monochrome option.
        Add tcidvi and truetex drivers. Comment out some old drivers.

1996-10-28 David Carlisle <latex-bugs@latex-project.org>

        * pstcol.dtx: clean up documentation a bit.

        * Makefile: Add SCRIPTDIR

1996-09-16 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: add debugshow option, mainly so I can go
        \usepackage[debugshow]{graphics,color} without color
        complaining

        * graphics.dtx: stop infinite loop if requested size is zero
        graphics/2259.

1996-08-05 David Carlisle <latex-bugs@latex-project.org>

        * graphicx.dtx: Missing % for /2244

1996-06-11 David Carlisle <latex-bugs@latex-project.org>

        * graphics.ins: pctex32

1996-06-10 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: use \@gtempa not \g@tempa graphics/2090

        * graphicx.dtx: Fix misplaced = in changes
          entry. graphics/2034

1996-05-29 David Carlisle <latex-bugs@latex-project.org>

        * 00readme.txt: Tidy up.

        * graphicx.dtx: Declare it version 1 (no other change).

        * graphics.dtx: Declare it version 1 (no other change).

        * color.dtx: Declare it version 1 (no other change).

        * drivers.dtx: Change arithmetic in dvips' \Ginclude@eps (and
        the identical code for pctex32) to avoid overflow on very
        large posters. (Andreas Schott)

1996-04-11 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: Add pctex32 driver file based on code from pti.
        Add support for wmf in Y&Y's dviwindo.

        * epsfig.dtx: allow space after [ in \epsfbox bb argument.
        add `silent' key to \epsfig (ignored).

1996-02-20 David Carlisle <latex-bugs@latex-project.org>

        * grfguide.ps: Bad dvips configuration forcing A4 paper fixed.

        * textures.def: \gread -> \gread@ typo fixed.

        * graphics.dtx: \gread -> \gread@ typo fixed.

        * graphics.ins: dvi2ps dvitops dvilaser dvialw added back to
           the .ins file, so the code gets extracted

1995-12-07 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: Remove \showhyphens and \underbar Now all
        commands are colour safe already in the kernel.  CHANGE Add
        \leavevmode to \textcolor so that it works out right at the
        start of a \parbox[t] (and other places)

        * grfguide.tex: Bring up to date.

1995-12-06 David Carlisle <latex-bugs@latex-project.org>

        * graphicx.dtx: Use \Gin@exclamation to save active !
        problems.  Rename key to keepaspectratio.

        * graphics.dtx: Add \Gin@exclamation for French graphicx
          mainly

1995-12-04 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: New dviwin code after correspondence with
          Hippocrates Sendoukas.

        * graphics.ins: remove textures.def generation

        * textures.def: New version, not generated from drivers.dtx.
        Code supplied by Arthur Ogawa.

1995-11-10 David Carlisle <latex-bugs@latex-project.org>

        * graphics.ins: New version for concurrent docstrip

        * graphicx.dtx: Support height= and width= better for bitmap
          formats where natural size not known to LaTeX, but known to
          the driver.

        * graphics.dtx: Support height= and width= better for bitmap
          formats where natural size not known to LaTeX, but known to
          the driver.

1995-10-31 David Carlisle <latex-bugs@latex-project.org>

        * lscape.dtx: \StopEventually{\end{landscape}} for
          graphics/1744

1995-09-29 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: Support isoscale code in \Gscale@box@dddd

        * graphicx.dtx: Support new isoscale key for \includegraphics.

1995-09-28 David Carlisle <latex-bugs@latex-project.org>

        * graphicx.dtx: Add origin key for \includegraphics rotation.

1995-09-27 David Carlisle <latex-bugs@latex-project.org>

        * graphicx.dtx: Modify \Gin@esetsize to support calc package

        * graphics.dtx: Modify \Gscale@div to support calc package

1995-09-22 David Carlisle <latex-bugs@latex-project.org>

        * graphicx.dtx: Fix typo in natheight and natwidth keys.

        * drivers.dtx: Fix bitmap support in dvips for graphics/1879

1995-09-21 David Carlisle <latex-bugs@latex-project.org>

        * keyval.dtx: Documentation changes for graphics/1698

1995-09-18 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: (Berthold Horn) Fix up clipping code in Y&Y
          drivers.

1995-09-11 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: Fix up named colour support for dvipsone.

1995-09-07 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: Merge dvipsone and dviwindo options.

        * grfguide.tex: Document the totalheight key which got omitted
          before.

        * graphics.ins: Remove generation of dviwindo.def

        * drivers.dtx: Fix bounding box spec in dvipsone (should be in
          sp) Remove generation of dviwindo.def: dviwindo option now
          uses dvipsone.def

        * graphicx.dtx: Arithmetic in viewport was wrong. (Michel
          Goossens)

        * graphics.dtx: Merge the two Y&Y options together making
          dviwindo.def obsolete.

1995-08-11 David Carlisle <latex-bugs@latex-project.org>

        * grfguide.tex (section{Colour}): Refer to X Window system in
          the approved manner.

1995-06-26 David Carlisle <latex-bugs@latex-project.org>

        * graphicx.dtx: Typos fixed in bb.... keys for graphics/1685

1995-06-23 David Carlisle <latex-bugs@latex-project.org>

        * epsfig.dtx: oops. \ifGin@viewport renamed to \ifGin@bbox

1995-06-19 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: Add \Gin@PS@raw and \Gin@PS@restored for
         literal PostScript \specials. (cf \pstVerb and \pstverb)

1995-06-16 David Carlisle <latex-bugs@latex-project.org>

        * graphics.ins: Modify docstrip options for Y&Y drivers.

        * epsfig.dtx: Remove forcing of dvips option (use graphics.cfg
        to force the default driver for your site).  Modify
        \ProvidesPackage usage

        * drivers.dtx: Add \AtBeginDvi around `color2' color define
        \special.  Make Y&Y drivers dvipsone and dviwindo use `color2'
        colour support following mail message from Berthold Horn.

        * color.dtx: Use #1 not ##1 in \DeclareOption, for latex/1557

1995-04-27 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: Move \leavevmode earlier in box commands for
        graphics/1512

1995-04-19 David Carlisle <latex-bugs@latex-project.org>

        * graphics.ins: Add template generation (commented out).

        * drivers.dtx: Remove \Gin@tobp, not needed now.

1995-04-12 David Carlisle <latex-bugs@latex-project.org>

        * grfguide.tex: Fix mention of obsolete syntax, as reported in
        latex/1295

1995-04-11 David Carlisle <latex-bugs@latex-project.org>

        * graphicx.dtx: Bounding box changes to match graphics.sty.
        Add trim viewport and totalheight keys to \includegraphics.

        * graphics.dtx: Start v0.7: \leavevmode positioning.  Bounding
        box cordinates stored as macros (so can use bp) Make more
        catcodes safe, for binary headers of eps files.

1995-01-03 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: (Chris Hamlin) Spurious #2 deleted in
           dviwindo.def: \def\c@lor@cmyk@#1#2,#2,#3,#4,#5\@@{%

1994-12-15 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: (Denis Roegel) Extra group to keep bb settings
          local.  (Piet van Oostrum) include `.' in \Gin@ext.

1994-12-12 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: Add ln (ln03, ln05 etc) support (untested).

        * graphics.dtx: Add ln (ln03, ln05 etc) support (untested).

1994-11-29 David Carlisle <latex-bugs@latex-project.org>

        * grfguide.tex: New \DeclareGraphicsExtensions description.

        * graphicx.dtx: Modify the type and read keys to work with new
          graphics.sty.

        * drivers.dtx: Explicitly mention `.' in all file extensions,
          to work with graphics v0.6.

        * graphics.dtx: Remove Optional argument to
          \DeclareGraphicsExtensions Remove the notion of a
          `separator' and now specify extensions as (eg) .eps rather
          than eps this makes it easier to work with files without
          extension.

1994-11-22 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: add color@vbox, remove a load of stuff now in the
          kernel.

1994-11-16 David Carlisle <latex-bugs@latex-project.org>

        * keyval.dtx: Move the <% plain> docstrip commands which were
          being typeset by mistake (reported by Martin Schroeder)

        * trig.dtx: Move the <% plain> docstrip commands which were
          being typeset by mistake (reported by Martin Schroeder)

1994-11-08 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: Add \color@hbox and \color@endbox

1994-11-04 David Carlisle <latex-bugs@latex-project.org>

        * graphics.ins: add psprint.def (accidentally omitted)

1994-11-02 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: fix catcodes of ctrl-D and \endlinechar when
          reading eps files.

1994-10-27 David Carlisle <latex-bugs@latex-project.org>

        * pstcol.dtx: add gradbegin and gradend colours.

1994-10-24 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: Modify support for ! in \resizebox (Old code
          added to support active ! broke \width etc)
          \DeclareGraphicsRule Check #3 (not #2) is * (Reported by
          Arthur Ogawa).  Missing \expandafter in \Gin@setfile
          (Reported by Arthur Ogawa).

        * drivers.dtx: Missing \the in dvitops \special. Reported by
          Arthur Ogawa.

1994-10-17 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: removed xdvi.def: xdvi now calls
          dvips,monochrome

1994-10-16 David Carlisle <latex-bugs@latex-project.org>

        * trig.dtx: Changed \@xc to \nin@ty (old name clashed with
          some other package)

1994-10-14 David Carlisle <latex-bugs@latex-project.org>

        * grfguide.tex: Minor improvements to my English.

1994-10-07 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: Removed out of date table. Added new code for
          pctex drivers submitted by PTI.

1994-10-05 David Carlisle <latex-bugs@latex-project.org>

        * lscape.dtx: converted the old 209 style to dtx form and base
          on graphics package.

        * drivers.dtx: added hsb colour to drivers that support it.

1994-10-04 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: Make \definecolor and \DefineNamedColor give an
          Info message if the colour was previously defined.

        * drivers.dtx: Add support for bounding box to pctex drivers,
          remove support for scaling which did not work anyway.

1994-10-03 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: Add usenames option.

        * graphics.dtx: Error if no driver specified.

1994-09-29 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: Modifications to fit in \DefineNamedColor.
        textures code redone based on mail from Constantin Kahn (Who
        owns a Mac which is and advantage when writing code for
        textures:-)

        * color.dtx (section{Defining Colours}): \DefineNamedColor Add
        this system, after conversations with Constantin Kahn about
        the textures support.

1994-09-21 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx (section{Generic PostScript Colour}): Modify
        textures code, to force trailing .0.

1994-09-19 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: small changes to \pagecolor.

1994-09-15 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: Add in pctex drivers from Sebastian.

1994-09-14 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: Add fix for footnote bug (should really be in
          ltfloat/ltoutput)

1994-09-13 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx (subsection{Coloured Boxes} New implementation of
          \fcolorbox and \colorbox. Now share code.

1994-09-12 David Carlisle <latex-bugs@latex-project.org>

        * trig.dtx: Improve docstrip handling.

        * keyval.dtx: Improve docstrip handling.

        * color.dtx: Re-organise options, as for graphics package.

        * graphics.dtx (subsection{Options}): Re-organise, so that it
          is more efficient to specify a default option in
          graphics.cfg.

        * graphicx.dtx: Make \includegraphics check for 2nd optional
          arg. Use standard `graphics.sty' form if 2nd arg is there.

1994-07-27 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: Add missing 3rd argument to \InputIfFileExists

1994-07-21 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: documentation changes.

1994-07-20 Sebastian Rahtz <latex-bugs@latex-project.org>

        * drivers.dtx: Fix textures graphics inclusion.

1994-07-20 David Carlisle <latex-bugs@latex-project.org>

        * pstcol.sty: Package modifying pstrics colour interface to
          work with LaTeX colours.

        * graphics.dtx (subsection{Stretching and Scaling}): Support
          active ! for French.

        * drivers.dtx: extensive changes to cope with the new code in
          graphics.dtx and color.dtx.

        * graphics.dtx: Add default rule possibility, so eg a PS
          driver can handle any unknown extension as eps, rather than
          generate an error.

        * color.dtx: Completely new implementation of the internal
          colour commands. Conversion from `user syntax' to `special
          syntax' is now in a separate (driver dependant) command,
          distinct from the commands to define or use colours.

1994-06-10 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: minor change to error texts. (dated 1994/05/14:-)

        * drivers.dtx: (From Sebastian) fix for dviwin.

1994-05-30 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: Rename egraphics to graphicx.

        * testx.tex: new name to match graphicx.

        * graphicx.dtx: Rename from egraphics (8+3).

        * epsfig.dtx: (From Sebastian) Make epsfig default to [dvips]
        RequirePackage{graphicx} not egraphics.  Remove \wlog as now
        done by \ProvidesPackage.

1994-05-13 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: Remove all support for the test release of
          LaTeX2e.  Add optional argument to \NeedsTeXFormat to show
          this.  Define new versions of the `kernel' colour commands,
          \color@{begin|end|set}group and \normalcolor. Remove
          redefinition of tabbing commands, now colour-safe in the
          kernel.

1994-05-09 David Carlisle <latex-bugs@latex-project.org>

        * test.tex: Remove `times' package from test.tex. (Not part of
          `base' distribution of LaTeX2e.)

        * color.dtx: improve wording of error messages.

        * drivers.dtx: patch to oztex support from Andrew
          Trevorrow. (via Sebastian)

1994-05-06 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx (subsection{Options}): notdraft renamed again
          to final.

        * drivers.dtx: Replace grot@ by Grot@ throughout.

        * egraphics.dtx: Removed weird and incorrect setting of
          \let\Gin@scalex\@empty and \let\Gin@scaley\@empty that I
          must have added while asleep:-) Now the earlier correct
          settings actually take effect.

        * graphics.dtx: Changed the handling of `missing file' errors.
          If no extension is supplied, each extension in the list is
          tried until a file is found. A File not found error is
          generated if this search fails.  If an extension is
          supplied, only a warning is given if the file does not
          exist. This allows the file to be created `on the fly' eg by
          extracting the file from a tar or zip archive.

1994-04-29 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: Removed rotation from drivers.dtx
          documentation, so it can be processed at any site.

1994-04-28 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: added PS rules for Mac drivers

        * graphics.dtx: Improve the wording of error messages.

1994-04-21 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: Added missing \ProvidesFile for xdvi and
          dvitops

1994-04-20 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: initialise \Gin@extensions with
          \providecommand so that definitions in the .def file are not
          zapped.

1994-04-18 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: Stop \normalfont resetting the
          colour. (\reset@font does still reset the colour. This
          allows \rm to work as expected.  Fix marginpar, so the
          baseline is correctly aligned.

        * README Create initial change log from comments in the README

1994-04-13 David Carlisle <latex-bugs@latex-project.org>

        * notdraft renamed to nodraft

        * zaprotate zapscale renamed to hiderotate hidescale

        * kludges for graphics and colour to work with Feb 1994
          release now automatically included (so colfix.sty gone)

1994-03-23 David Carlisle <latex-bugs@latex-project.org>

        * rotatebox now correctly rotates about the left hand side.

        * spurious spaces in \resizebox removed

        * no BoundingBox error message improved

        * zaprotate and zapscale options added (probably bad names)

        * notdraft option added to cancel a global draft option.

        * Graphics files now listed by \listfiles

        * PS drivers now support \current@ps@color

        * colfix.sty put back until next release of LaTeX2e.

1994-03-09 David Carlisle <latex-bugs@latex-project.org>

        * \reflectbox added.

        * \rotatebox* removed

        * The order of the arguments of \includegraphics corrected

        * \includegraphics[lower-l,lower-r][upper-l,upper-r]{file}

        * \definecolor not \newcolor to define colours

